Building the Galilean moons system via pebble accretion and migration: A primordial resonant chain

The origins of the Galilean satellites - namely Io, Europa, Ganymede, and Callisto - is not fully understood yet. Here we use N-body numerical simulations to study the formation of Galilean satellites in a gaseous circumplanetary disk around Jupiter. Our model includes the effects of pebble accretion, gas-driven migration, and gas tidal damping and drag. Satellitesimals in our simulations first grow via pebble accretion and start to migrate inwards. When they reach the trap at the disk inner edge, scattering events and collisions take place promoting additional growth. Growing satellites eventually reach a multi-resonant configuration anchored at the disk inner edge. Our best match to the masses of the Galilean satellites is produced in simulations where the integrated pebble flux is 1e-3 MJ. These simulations typically produce between 3 and 5 satellites. In our best analogues, adjacent satellite pairs are all locked in 2:1 mean motion resonances. However, they have also moderately eccentric orbits (0.1), unlike the current real satellites. We propose that the Galilean satellites system is a primordial resonant chain, similar to exoplanet systems as TRAPPIST-1, Kepler-223, and TOI-178. Callisto was probably in resonance with Ganymede in the past but left this configuration - without breaking the Laplacian resonance - via divergent migration due to tidal planet-satellite interactions. These same effects further damped the orbital eccentricities of these satellites down to their current values (0.001). Our results support the hypothesis that Io and Europa were born with water-ice rich compositions and lost all/most of their water afterwards. Firmer constraints on the primordial compositions of the Galilean satellites are crucial to distinguish formation models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
